Entropy Stable p-Nonconforming Discretizations with the Summation-by-Parts Property for the Compressible Navier-Stokes Equations

The entropy conservative, curvilinear, nonconforming, p-refinement algorithm for hyperbolic conservation laws of Del Rey Fernandez et al. (2019), is extended from the compressible Euler equations to the compressible Navier-Stokes equations. A simple and flexible coupling procedure with planar interpolation operators between adjoining nonconforming elements is used. Curvilinear volume metric terms are numerically approximated via a minimization procedure and satisfy the discrete geometric conservation law conditions. Distinct curvilinear surface metrics are used on the adjoining interfaces to construct the interface coupling terms, thereby localizing the discrete geometric conservation law constraints to each individual element. The resulting scheme is entropy conservative/stable, element-wise conservative, and freestream preserving. Viscous interface dissipation operators are developed that retain the entropy stability of the base scheme. The accuracy and stability properties of the resulting numerical scheme are shown to be comparable to those of the original conforming scheme (achieving ~p+1 convergence) in the context of the viscous shock problem, the Taylor-Green vortex problem at a Reynolds number of Re=1,600, and a subsonic turbulent flow past a sphere at Re = 2,000.

==> HM.txt <==
     x      y
   0.95000    0.88000
   1.01443    0.87534
   1.09959    0.84869
   1.14155    0.82155

%-- original
%     x      y
%   0.95000    0.95000
%   1.01443    0.94534
%   1.09959    0.91869
%   1.14155    0.89155



==> HM2.txt <==
     x      y
   0.95000    0.77500
   0.99134    0.77318
   1.05986    0.75986
   1.11622    0.73439
   1.14155    0.71655

%-- original
%     x      y
%   0.95000    0.82500
%   0.99134    0.82318
%   1.05986    0.80986
%   1.11622    0.78439
%   1.14155    0.76655


==> HMM.txt <==
     x      y
   0.39155    0.76655
   0.48779    0.79369
   0.62624    0.82034
   0.70000    0.82500


==> HMM2.txt <==
     x      y
   0.39155    0.71655
   0.48779    0.74369
   0.62624    0.77034
   0.70000    0.77500

%-- original
%     x      y
%   0.39155    0.76655
%   0.48779    0.79369
%   0.62624    0.82034
%   0.70000    0.82500


==> VM.txt <==
     x      y
   0.81655    0.39155
   0.83439    0.45255
   0.85986    0.55986
   0.87318    0.65501
   0.87500    0.70000

%-- original
%     x      y
%   0.76655    0.39155
%   0.78439    0.45255
%   0.80986    0.55986
%   0.82318    0.65501
%   0.82500    0.70000


==> VM2.txt <==
     x      y
   0.71155    0.39155
   0.73869    0.48779
   0.76534    0.62624
   0.77000    0.70000

%-- original
%     x      y
%   0.64155    0.39155
%   0.66869    0.48779
%   0.69534    0.62624
%   0.70000    0.70000


==> X11.txt <==
     x      y
   0.35018    0.35018
   0.43849    0.36939
   0.56915    0.38825
   0.64155    0.39155


==> X12.txt <==
     x      y
   0.36939    0.43849
   0.46139    0.46139
   0.59566    0.48386
   0.66869    0.48779


==> X13.txt <==
     x      y
   0.38825    0.56915
   0.48386    0.59566
   0.62168    0.62168
   0.69534    0.62624


==> X14.txt <==
     x      y
   0.39155    0.64155
   0.48779    0.66869
   0.62624    0.69534
   0.70000    0.70000


==> X21.txt <==
     x      y
   0.64155    0.39155
   0.68343    0.39026
   0.75584    0.38084
   0.81964    0.36281
   0.85018    0.35018


==> X22.txt <==
     x      y
   0.65939    0.45255
   0.70110    0.45110
   0.77232    0.44049
   0.83385    0.42019
   0.86281    0.40597


==> X23.txt <==
     x      y
   0.68486    0.55986
   0.72634    0.55817
   0.79587    0.54587
   0.85415    0.52232
   0.88084    0.50584


==> X24.txt <==
     x      y
   0.69818    0.65501
   0.73954    0.65320
   0.80817    0.64001
   0.86476    0.61476
   0.89026    0.59709


==> X25.txt <==
     x      y
   0.70000    0.70000
   0.74134    0.69818
   0.80986    0.68486
   0.86622    0.65939
   0.89155    0.64155


==> X2M1.txt <==
     x      y
   0.89155    0.39155
   0.93343    0.39026
   1.00584    0.38084
   1.06964    0.36281
   1.10018    0.35018


==> X2M2.txt <==
     x      y
   0.90939    0.45255
   0.95110    0.45110
   1.02232    0.44049
   1.08385    0.42019
   1.11281    0.40597


==> X2M3.txt <==
     x      y
   0.93486    0.55986
   0.97634    0.55817
   1.04587    0.54587
   1.10415    0.52232
   1.13084    0.50584


==> X2M4.txt <==
     x      y
   0.94818    0.65501
   0.98954    0.65320
   1.05817    0.64001
   1.11476    0.61476
   1.14026    0.59709


==> X2M5.txt <==
     x      y
   0.95000    0.70000
   0.99134    0.69818
   1.05986    0.68486
   1.11622    0.65939
   1.14155    0.64155


==> X3M1.txt <==
     x      y
   0.95000    0.95000
   1.01443    0.94534
   1.09959    0.91869
   1.14155    0.89155


==> X3M2.txt <==
     x      y
   0.94534    1.01443
   1.00988    1.00988
   1.09566    0.98386
   1.13825    0.95735


==> X3M3.txt <==
     x      y
   0.91869    1.09959
   0.98386    1.09566
   1.07319    1.07319
   1.11939    1.05030


==> X3M4.txt <==
     x      y
   0.89155    1.14155
   0.95735    1.13825
   1.05030    1.11939
   1.10018    1.10018


==> X4M1.txt <==
     x      y
   0.39155    0.89155
   0.48779    0.91869
   0.62624    0.94534
   0.70000    0.95000


==> X4M2.txt <==
     x      y
   0.38825    0.95735
   0.48386    0.98386
   0.62168    1.00988
   0.69534    1.01443


==> X4M3.txt <==
     x      y
   0.36939    1.05030
   0.46139    1.07319
   0.59566    1.09566
   0.66869    1.09959


==> X4M4.txt <==
     x      y
   0.35018    1.10018
   0.43849    1.11939
   0.56915    1.13825
   0.64155    1.14155


==> Y11.txt <==
     x      y
   0.35018    0.35018
   0.36939    0.43849
   0.38825    0.56915
   0.39155    0.64155


==> Y12.txt <==
     x      y
   0.43849    0.36939
   0.46139    0.46139
   0.48386    0.59566
   0.48779    0.66869


==> Y13.txt <==
     x      y
   0.56915    0.38825
   0.59566    0.48386
   0.62168    0.62168
   0.62624    0.69534


==> Y14.txt <==
     x      y
   0.64155    0.39155
   0.66869    0.48779
   0.69534    0.62624
   0.70000    0.70000


==> Y21.txt <==
     x      y
   0.64155    0.39155
   0.65939    0.45255
   0.68486    0.55986
   0.69818    0.65501
   0.70000    0.70000


==> Y22.txt <==
     x      y
   0.68343    0.39026
   0.70110    0.45110
   0.72634    0.55817
   0.73954    0.65320
   0.74134    0.69818


==> Y23.txt <==
     x      y
   0.75584    0.38084
   0.77232    0.44049
   0.79587    0.54587
   0.80817    0.64001
   0.80986    0.68486


==> Y24.txt <==
     x      y
   0.81964    0.36281
   0.83385    0.42019
   0.85415    0.52232
   0.86476    0.61476
   0.86622    0.65939


==> Y25.txt <==
     x      y
   0.85018    0.35018
   0.86281    0.40597
   0.88084    0.50584
   0.89026    0.59709
   0.89155    0.64155


==> Y2M1.txt <==
     x      y
   0.89155    0.39155
   0.90939    0.45255
   0.93486    0.55986
   0.94818    0.65501
   0.95000    0.70000


==> Y2M2.txt <==
     x      y
   0.93343    0.39026
   0.95110    0.45110
   0.97634    0.55817
   0.98954    0.65320
   0.99134    0.69818


==> Y2M3.txt <==
     x      y
   1.00584    0.38084
   1.02232    0.44049
   1.04587    0.54587
   1.05817    0.64001
   1.05986    0.68486


==> Y2M4.txt <==
     x      y
   1.06964    0.36281
   1.08385    0.42019
   1.10415    0.52232
   1.11476    0.61476
   1.11622    0.65939


==> Y2M5.txt <==
     x      y
   1.10018    0.35018
   1.11281    0.40597
   1.13084    0.50584
   1.14026    0.59709
   1.14155    0.64155


==> Y3M1.txt <==
     x      y
   0.95000    0.95000
   0.94534    1.01443
   0.91869    1.09959
   0.89155    1.14155


==> Y3M2.txt <==
     x      y
   1.01443    0.94534
   1.00988    1.00988
   0.98386    1.09566
   0.95735    1.13825


==> Y3M3.txt <==
     x      y
   1.09959    0.91869
   1.09566    0.98386
   1.07319    1.07319
   1.05030    1.11939


==> Y3M4.txt <==
     x      y
   1.14155    0.89155
   1.13825    0.95735
   1.11939    1.05030
   1.10018    1.10018


==> Y4M1.txt <==
     x      y
   0.39155    0.89155
   0.38825    0.95735
   0.36939    1.05030
   0.35018    1.10018


==> Y4M2.txt <==
     x      y
   0.48779    0.91869
   0.48386    0.98386
   0.46139    1.07319
   0.43849    1.11939


==> Y4M3.txt <==
     x      y
   0.62624    0.94534
   0.62168    1.00988
   0.59566    1.09566
   0.56915    1.13825


==> Y4M4.txt <==
     x      y
   0.70000    0.95000
   0.69534    1.01443
   0.66869    1.09959
   0.64155    1.14155


==> comments_Mark_v1.txt <==
1) Spell check
Response: Main document has been spell checked
Section 2:
2) Notation section.  U= [U(......)]^T is incorrect.
Response: What is incorrect in that notation?
3) tripple
Response: Corrected
4) Is matlab nomenclature correct?  Doesn't appear to be
Resposne: Matlab nomenclature is with respect to things like u(i:j). How can I make this more clear?

5)  coordiantes
Response: This has been corrected
6) I don't understand Definition 2.3 (3)
What part is not clear; how can we improve it?
7) I don't understand "outer-product of interpolation/extrapolation operators"
Response: in general they could be an extrapolation operator (all nodes are within the element) or 
interpolation operator (some nodes lay outside of the element). I have added an example on the Gauss nodes 
and have also stated what they are for the LGL nodes that we use. 

8) eqn 2.2 .  I don't understand R_{\alpha1} ....
Response: I have stated what the R matricies do in the context of LGL nodes to help the reader and have given 
a specific example of one.
Remark: 2.6.  Generality is the cause of the last two rejections.  It is what makes
the paper ``impenetrable to read''.
Response: we have removed a lot of the generality and have tried to explain all of the notation 
with examples etc. Do you suggest we remove this remark?
Section 3:
9) State why the skew-symmetric form is being shown,  eqn 3.3 uses divergence form.
Response: I have added a sentence on this topic below the continuous equation. I kept the continuous 
entropy analysis in Cartesian coordiantes to keep things simple. 
10) eqn 3.1 why is _\kappa included on J and Q but not \bf F ?
Response: I have removed the \kappa from Q and J
11) ", integrating over space gives"  (and integrating over space
Response: corrected
12) Include an integral statement of the conserved variables in (3.3)  
 dQdt + sum dF_xm/dx = 0  ;   \intV dQdT + \intS sum F_xm = 0
 Response: I put it in, but why do we need it?
13)  Move the statement of ``Assuming the entropy S is convex''  up to where W^T =dSdQ
is defined.
Response: This has been corrected. 
14) Contract the entropy variables first in 3.5 to show the entropy eqn is an auxiliary
conservation law, then integrate it in space to relate to integral expression in 3.3.
Response: I have change it the way you suggest. 
15) Carefully explain why the equality changes to an inequality in entropy eqn.
Response: I have added a sentence in this regard. 
Section 4:
16) Remove "Besides approximating derivatives"
Response: Removed
17) What is a ``nonlinear SBP operator''?  I would claim that our resulting operator is
as linear as the conventional operator.
Response: How so? if you recast is as D*F, the D is a matrix with variable coefficients, why is it linear?
18) Mistake in 4.4
Response: Corrected
19) I don't know what "encapsulate a broader set of nonlinear operators capable of 
compactly representing various split forms" means.
Response: I am trying to say that the formalism D\circ F(q,q)1 can be used to represent a number of 
split forms by choosing the two point flux function accordingly. How can I improve this part to make 
that clear? 
20) Heavy nomenclature in eqn following 4.5 and discussion following.  
I continue to wonder why we're considering the Euler eqns when describing 
the interface couplings and GCL conditions?
21) Why change nomenclature in eqn between ``and consistent, thus,'' and ``Using these''
Response: There is no nomenclature change the small $f$ is the two point flux function the big F 
is the flux function matrix. Is this what you are referring to?
22) The presentation get very heavy beginning with Theorem 1 - 4.6 - 4.12.  
The flow of the presentation becomes muddy.  
Let's remove the theorem and prove each subsequent theorem individually.
  a) Prove that contracting with the entropy variable creates a discrete differential
equation for the entropy.
  b) relate the discrete differential equation for S back to the continuous analysis.
  c) Integrate the entropy equation in space, and relate to continuous analysis.

  Response: I will think on this tonight and get back to you.  
Section 5: Semidiscrete form
23) Inconsistency between 2D and 3D presentation of interface.  I prefer 3D.  Fig 1
could still be used.  3D plot would be better.  Do we have one?
Response: I do not have 3D pictures and I think it would be harder to show each of the things. These 
are all meant to be interpreted as three D and I have updated Figure 2 accordingly. 

24) ``with this background, the discre...'' should read  
``A generic discretization of the Euler equations written for two adjoining elements with one common interface is'' 
Response: It has been changed as you suggest. 
25)  In eqns 5.1 and 5.2 why is the on-element SAT represented as a single term?  
I think it would me more
intuitive if the on-element SAT was written  1/2 P^{-1} (E [J dxidx] + [J dxidx] E).
Response: I have updated this as you suggest. 
26)  Why does the ELtoH term have a (+) sign?
Response: I could not find this; can you tell me an equation it is close to?
27) Insert text
``A comprehensive description of all terms appearing in eqns 5.1 and 5.1 is necessary to illuminate all the
subtleties of the coupled operators.''
Response: I have updated as you suggest.
28) ``left-had sides''
Response: Corrected. 
29  Not sure where ``(for more details on how the nonlinear SBP operators interact with the variable co-
efficients see Section SM1) of the supplementary file'' is going.
Response: You need to compile the main document and the supplementary file a number of times before these cross 
references work properly. 
30) ``and weakly enforce '' should read ``that couple the elements across the adjoining interface.  The first terms
(E_be1^L,E_al1^H) remove the on-surface volume terms from each operator, while the second terms 
provide coupling constructed from data from both sides of the interface.  The precise forms of 
(E^{LtoH},E^{HtoL}) remain as yet undetermined; the structural forms of these terms is provided in Section 6.
The metric terms in both expressions are color coded to identify those terms that must be consistently constructed.
For example, the diagonal matrices ....''
Response: I have changed that paragraph accordingly.
31) "To gain more insight into . . .".  Not sure that this increases the clarity.  I don't think its even correct.
Response: I have removed this. 
32)
PP13.  STOP


==> h11.txt <==
     x      y
   0.71389    0.82942
   0.75866    0.82341
   0.79889    0.80993


==> h12.txt <==
     x      y
   0.71370    0.83858
   0.75846    0.83266
   0.79871    0.81938


==> h13.txt <==
     x      y
   0.71005    0.86602
   0.75489    0.86048
   0.79528    0.84806


==> h14.txt <==
     x      y
   0.70188    0.88803
   0.74687    0.88297
   0.78760    0.87163


==> h15.txt <==
     x      y
   0.69868    0.89358
   0.74373    0.88868
   0.78458    0.87769


==> h21.txt <==
     x      y
   0.87030    0.77376
   0.90379    0.74917
   0.93345    0.71825


==> h22.txt <==
     x      y
   0.87012    0.78338
   0.90363    0.75916
   0.93331    0.72870


==> h23.txt <==
     x      y
   0.86681    0.81277
   0.90060    0.79011
   0.93062    0.76162


==> h24.txt <==
     x      y
   0.85941    0.83724
   0.89380    0.81655
   0.92459    0.79054


==> h25.txt <==
     x      y
   0.85650    0.84359
   0.89114    0.82354
   0.92222    0.79833


==> mort.txt <==
     x      y
   0.83459    0.80168
   0.83123    0.83069
   0.82367    0.85469


==> mort2.txt <==
     x      y
   0.83478    0.79214
   0.83459    0.80168
   0.83123    0.83069


==> v11.txt <==
     x      y
   0.69980    0.83890
   0.69616    0.86631
   0.68798    0.88830


==> v12.txt <==
     x      y
   0.71370    0.83858
   0.71005    0.86602
   0.70188    0.88803


==> v13.txt <==
     x      y
   0.75846    0.83266
   0.75489    0.86048
   0.74687    0.88297


==> v14.txt <==
     x      y
   0.79871    0.81938
   0.79528    0.84806
   0.78760    0.87163


==> v15.txt <==
     x      y
   0.80959    0.81418
   0.80623    0.84319
   0.79867    0.86719


==> v21.txt <==
     x      y
   0.85959    0.78918
   0.85623    0.81819
   0.84867    0.84219


==> v22.txt <==
     x      y
   0.87012    0.78338
   0.86681    0.81277
   0.85941    0.83724


==> v23.txt <==
     x      y
   0.90363    0.75916
   0.90060    0.79011
   0.89380    0.81655


==> v24.txt <==
     x      y
   0.93331    0.72870
   0.93062    0.76162
   0.92459    0.79054


==> v25.txt <==
     x      y
   0.94128    0.71877
   0.93870    0.75233
   0.93292    0.78206

